Are you still with me? Continuous Engagement Assessment from a Robot's Point of View

Continuously measuring the engagement of users with a robot in a Human-Robot Interaction (HRI) setting paves the way towards in-situ reinforcement learning, improve metrics of interaction quality, and can guide interaction design and behaviour optimisation. However, engagement is often considered very multi-faceted and difficult to capture in a workable and generic computational model that can serve as an overall measure of engagement. Building upon the intuitive ways humans successfully can assess situation for a degree of engagement when they see it, we propose a novel regression model (utilising CNN and LSTM networks) enabling robots to compute a single scalar engagement during interactions with humans from standard video streams, obtained from the point of view of an interacting robot. The model is based on a long-term dataset from an autonomous tour guide robot deployed in a public museum, with continuous annotation of a numeric engagement assessment by three independent coders. We show that this model not only can predict engagement very well in our own application domain but show its successful transfer to an entirely different dataset (with different tasks, environment, camera, robot and people). The trained model and the software is available to the HRI community as a tool to measure engagement in a variety of settings.

==> csvs/run10-tag-loss.csv <==
Wall time,Step,Value
1569658921.0906696,0,0.2637961506843567
1569659499.0860496,1,0.118861123919487
1569660095.9382102,2,0.09132248908281326
1569660684.3437011,3,0.07684095948934555
1569661272.8993783,4,0.06890051066875458
1569661852.042756,5,0.06307392567396164
1569662431.2180672,6,0.05964326113462448
1569663016.590391,7,0.05565059930086136
1569663604.0369368,8,0.05260983854532242
1569664194.4005466,9,0.05080057680606842
1569664776.331741,10,0.04861889034509659
1569665362.3673782,11,0.04747502878308296
1569665944.9177153,12,0.04519423842430115
1569666528.310643,13,0.0440511628985405
1569667116.7758596,14,0.04315102472901344
1569667700.1880348,15,0.04274841770529747
1569668286.5841906,16,0.042038507759571075
1569668869.791564,17,0.04085945710539818
1569669455.23151,18,0.039049211889505386
1569670038.8180773,19,0.03987502306699753
1569670618.1800692,20,0.03839518129825592
1569671199.7808034,21,0.037317905575037
1569671777.8896449,22,0.036736756563186646
1569672360.398307,23,0.036011144518852234
1569672943.9748151,24,0.0358414351940155
1569673528.7126231,25,0.03546866774559021
1569674119.6568894,26,0.03470144048333168
1569674706.272604,27,0.034700021147727966
1569675288.2699795,28,0.033708829432725906
1569675870.4560351,29,0.03382476419210434
1569676451.6934428,30,0.033514827489852905
1569677033.723405,31,0.03323717042803764
1569677617.6377056,32,0.032274093478918076
1569678201.4029963,33,0.03248097747564316
1569678786.227566,34,0.032233718782663345
1569679368.9704823,35,0.03150875121355057
1569679955.0708256,36,0.03201215714216232
1569680539.848282,37,0.031146826222538948
1569681125.2895253,38,0.030722638592123985
1569681711.232364,39,0.03080613538622856
1569682296.7681508,40,0.030076023191213608
1569682881.017289,41,0.02984561212360859
1569683465.4593775,42,0.0298285111784935
1569684049.5354915,43,0.028861690312623978
1569684632.8588815,44,0.02959509566426277
1569685219.1546996,45,0.02864800952374935
1569685805.240327,46,0.02865460328757763
1569686388.9782593,47,0.02874082326889038
1569686975.0970204,48,0.028356589376926422
1569687559.9207342,49,0.028166070580482483


==> csvs/run10-tag-val_loss.csv <==
Wall time,Step,Value
1569658921.0907826,0,0.2012251913547516
1569659499.086144,1,0.22107410430908203
1569660095.9383492,2,0.19328457117080688
1569660684.3437812,3,0.18995815515518188
1569661272.8994575,4,0.17446601390838623
1569661852.0428362,5,0.16802117228507996
1569662431.218168,6,0.1765946000814438
1569663016.5904753,7,0.18605013191699982
1569663604.0370145,8,0.16591876745224
1569664194.4006214,9,0.1612853854894638
1569664776.3318613,10,0.16534368693828583
1569665362.3675184,11,0.17717745900154114
1569665944.917793,12,0.1631697714328766
1569666528.3107865,13,0.1691332310438156
1569667116.775951,14,0.15787175297737122
1569667700.1881163,15,0.15885137021541595
1569668286.5842822,16,0.1595917046070099
1569668869.7916613,17,0.15947014093399048
1569669455.2316017,18,0.1606830507516861
1569670038.8182132,19,0.16068905591964722
1569670618.180229,20,0.15952017903327942
1569671199.7808793,21,0.1620725691318512
1569671777.8897407,22,0.15630879998207092
1569672360.398417,23,0.16201816499233246
1569672943.9749093,24,0.16528454422950745
1569673528.7127018,25,0.16137181222438812
1569674119.6569767,26,0.16230052709579468
1569674706.2727292,27,0.16505813598632812
1569675288.2701151,28,0.17085354030132294
1569675870.4561162,29,0.15754447877407074
1569676451.693533,30,0.1700548380613327
1569677033.723486,31,0.16389957070350647
1569677617.637814,32,0.16244560480117798
1569678201.403232,33,0.16788403689861298
1569678786.2276492,34,0.16055971384048462
1569679368.970605,35,0.16072581708431244
1569679955.0709038,36,0.16209101676940918
1569680539.848364,37,0.16201990842819214
1569681125.289651,38,0.15895460546016693
1569681711.2324417,39,0.15272508561611176
1569682296.7682273,40,0.15481942892074585
1569682881.0173614,41,0.16454368829727173
1569683465.4594476,42,0.15743401646614075
1569684049.5356705,43,0.15777359902858734
1569684632.8589876,44,0.15709254145622253
1569685219.1548617,45,0.1590241640806198
1569685805.2404163,46,0.16060297191143036
1569686388.9783373,47,0.15425993502140045
1569686975.0971024,48,0.15876027941703796
1569687559.920822,49,0.16561032831668854


==> csvs/run12-tag-loss.csv <==
Wall time,Step,Value
1569608547.9322968,0,0.3054516613483429
1569609560.6093407,1,0.14350813627243042
1569610584.0648458,2,0.10424592345952988
1569611622.5198395,3,0.08931844681501389
1569612653.17962,4,0.08062666654586792
1569613680.2492077,5,0.07381559908390045
1569614705.5986874,6,0.06778132170438766
1569615730.4091358,7,0.06256192922592163
1569616716.189113,8,0.06069169193506241
1569617652.854002,9,0.058596398681402206
1569618595.3875978,10,0.055181726813316345
1569619534.7649782,11,0.054453350603580475
1569620475.7371855,12,0.05209469050168991
1569621415.6310155,13,0.05044795200228691
1569622358.0615149,14,0.0493001788854599
1569623301.7677236,15,0.04732726141810417
1569624246.5922456,16,0.046625055372714996
1569625186.496625,17,0.04538098722696304
1569626129.5239518,18,0.04460356384515762
1569627071.5066423,19,0.04345487803220749
1569628018.240363,20,0.042125098407268524
1569628962.5830345,21,0.04243980348110199
1569629905.2226975,22,0.04127222299575806
1569630850.7036848,23,0.040163516998291016
1569631793.7036722,24,0.040047477930784225
1569632738.8830307,25,0.038794420659542084
1569633681.8265815,26,0.039383262395858765
1569634625.9765294,27,0.03819048032164574
1569635567.669148,28,0.03773830458521843
1569636509.1593428,29,0.037566281855106354
1569637452.8171551,30,0.037839509546756744
1569638399.4640098,31,0.035802483558654785
1569639342.1990972,32,0.036018241196870804
1569640284.421167,33,0.0357808843255043
1569641228.652179,34,0.03471359610557556
1569642168.6971924,35,0.034749675542116165
1569643110.041834,36,0.034408457577228546
1569644056.36643,37,0.033800944685935974
1569645001.3042097,38,0.034377582371234894
1569645948.366987,39,0.03290775418281555
1569646894.6143088,40,0.03319983184337616
1569647840.893238,41,0.032654955983161926
1569648784.3518534,42,0.03247842565178871
1569649730.1649828,43,0.032136961817741394
1569650670.5753226,44,0.03185204043984413
1569651616.4745133,45,0.03169028460979462
1569652557.3368344,46,0.03152795135974884


==> csvs/run12-tag-val_loss.csv <==
Wall time,Step,Value
1569608547.9323714,0,0.10668142884969711
1569609560.6094182,1,0.10494580864906311
1569610584.0649252,2,0.09987397491931915
1569611622.5199208,3,0.10098683089017868
1569612653.1796918,4,0.10299967229366302
1569613680.2492821,5,0.10238908976316452
1569614705.598761,6,0.10079197585582733
1569615730.409214,7,0.0991329476237297
1569616716.1892207,8,0.10246047377586365
1569617652.854077,9,0.09905566275119781
1569618595.3876903,10,0.10329855978488922
1569619534.7650714,11,0.0995226576924324
1569620475.7372706,12,0.1038917750120163
1569621415.6313922,13,0.10543547570705414
1569622358.061606,14,0.10204716771841049
1569623301.7677999,15,0.10011789947748184
1569624246.5923593,16,0.10253740847110748
1569625186.4966958,17,0.10212194174528122
1569626129.5240254,18,0.10280147939920425
1569627071.5067198,19,0.1046178862452507
1569628018.2404733,20,0.10198254883289337
1569628962.5831063,21,0.10158497840166092
1569629905.2227702,22,0.10344155132770538
1569630850.7037723,23,0.10165191441774368
1569631793.7037506,24,0.1036306843161583
1569632738.8831463,25,0.10433363914489746
1569633681.8266582,26,0.09864036738872528
1569634625.9766085,27,0.10753772407770157
1569635567.669219,28,0.10195846110582352
1569636509.1594162,29,0.10269185155630112
1569637452.81729,30,0.10403644293546677
1569638399.4640777,31,0.10273350775241852
1569639342.1992018,32,0.10717914998531342
1569640284.421246,33,0.1060088649392128
1569641228.652251,34,0.10605862736701965
1569642168.6972752,35,0.1048988327383995
1569643110.0419178,36,0.10399287194013596
1569644056.366544,37,0.10510426759719849
1569645001.3042994,38,0.10439904034137726
1569645948.3670986,39,0.1035696491599083
1569646894.6143878,40,0.10309045016765594
1569647840.8933995,41,0.10352664440870285
1569648784.3519647,42,0.10348844528198242
1569649730.1650767,43,0.10850370675325394
1569650670.575395,44,0.10707796365022659
1569651616.474647,45,0.10412467271089554
1569652557.3369288,46,0.1067613959312439


==> csvs/run15-tag-loss.csv <==
Wall time,Step,Value
1569704679.0475683,0,0.2843741178512573
1569704900.9361124,1,0.12838418781757355
1569705122.485293,2,0.10271047055721283
1569705344.1990855,3,0.08931864798069
1569705565.8171937,4,0.07851163297891617
1569705787.4010603,5,0.0726296678185463
1569706009.1110706,6,0.06800771504640579
1569706230.7182271,7,0.06431696563959122
1569706452.3030853,8,0.061906930059194565
1569706673.9902108,9,0.0609220452606678
1569706895.7065442,10,0.057728059589862823
1569707117.3876994,11,0.055039986968040466
1569707340.462764,12,0.05418670177459717
1569707563.3019753,13,0.05278853327035904
1569707785.8832464,14,0.05032551288604736
1569708008.6924977,15,0.04959859326481819
1569708230.3826725,16,0.0495900996029377
1569708453.3527236,17,0.048329129815101624
1569708676.2434108,18,0.04709119722247124
1569708899.248817,19,0.046128321439027786
1569709123.2844756,20,0.04582192748785019
1569709345.9264507,21,0.04460933804512024
1569709568.8271108,22,0.045203499495983124
1569709791.7797666,23,0.044187892228364944
1569710013.4274988,24,0.04281216487288475
1569710236.8166227,25,0.042562808841466904
1569710458.3404222,26,0.04224333539605141
1569710679.8772075,27,0.041479263454675674
1569710901.6948788,28,0.041961170732975006
1569711123.2289903,29,0.04007648304104805
1569711344.7855165,30,0.04006120190024376
1569711566.3837569,31,0.04015873372554779
1569711787.9927444,32,0.03909441456198692
1569712009.5696523,33,0.03827493265271187
1569712230.9685283,34,0.03882022947072983
1569712452.6372433,35,0.03806741535663605
1569712674.1275027,36,0.03834253177046776


==> csvs/run15-tag-val_loss.csv <==
Wall time,Step,Value
1569704679.0474026,0,0.10668051987886429
1569704900.9359393,1,0.10957686603069305
1569705122.4851465,2,0.10076811164617538
1569705344.1989126,3,0.10262920707464218
1569705565.8170178,4,0.09887664765119553
1569705787.400893,5,0.10443446785211563
1569706009.1109202,6,0.09793929755687714
1569706230.7180738,7,0.09965367615222931
1569706452.302884,8,0.10102995485067368
1569706673.9900608,9,0.0977112427353859
1569706895.706406,10,0.1024673581123352
1569707117.387578,11,0.10078731924295425
1569707340.46259,12,0.09690502285957336
1569707563.3018029,13,0.0985107496380806
1569707785.8831818,14,0.09837272018194199
1569708008.6923482,15,0.09970146417617798
1569708230.3824465,16,0.092647023499012
1569708453.3525524,17,0.10130589455366135
1569708676.2432747,18,0.1015491783618927
1569708899.2486606,19,0.09870725870132446
1569709123.2844126,20,0.0989680364727974
1569709345.9262807,21,0.09804999828338623
1569709568.82694,22,0.10103745758533478
1569709791.7796228,23,0.09799609333276749
1569710013.4273655,24,0.10030335187911987
1569710236.8164723,25,0.10068289935588837
1569710458.34025,26,0.09969083964824677
1569710679.8770347,27,0.10046978294849396
1569710901.6947172,28,0.10129762440919876
1569711123.228846,29,0.09908786416053772
1569711344.7853277,30,0.09769802540540695
1569711566.3835828,31,0.09844346344470978
1569711787.9926124,32,0.0970548465847969
1569712009.5695157,33,0.09944876283407211
1569712230.968336,34,0.09777373820543289
1569712452.6370971,35,0.10152245312929153
1569712674.1273708,36,0.10042513161897659


==> csvs/run16-tag-loss.csv <==
Wall time,Step,Value
1569745921.5405538,0,0.29123595356941223
1569746125.5405293,1,0.12543895840644836
1569746304.2550972,2,0.09465112537145615
1569746472.7261972,3,0.08043781667947769
1569746644.6689446,4,0.07158497720956802
1569746806.6902497,5,0.06763824820518494
1569746964.9445755,6,0.06160549074411392
1569747128.7772238,7,0.05995948612689972
1569747289.4602761,8,0.056683141738176346
1569747454.8283112,9,0.05441919341683388
1569747620.5986736,10,0.053159017115831375
1569747787.8297625,11,0.05094098299741745
1569747953.3161237,12,0.04956195876002312
1569748119.5184538,13,0.049069490283727646
1569748285.6407638,14,0.047778550535440445
1569748449.88258,15,0.046660471707582474
1569748616.904112,16,0.04636451601982117
1569748781.2931547,17,0.04624165594577789
1569748945.2621012,18,0.04486420005559921
1569749105.2848425,19,0.04351895675063133
1569749267.712926,20,0.04393669217824936
1569749426.9584825,21,0.041908469051122665
1569749586.7241106,22,0.041065558791160583
1569749747.783154,23,0.04190989211201668
1569749906.7598999,24,0.0414159819483757
1569750067.429554,25,0.041625361889600754
1569750228.8677516,26,0.04043020308017731
1569750390.855895,27,0.03943317383527756
1569750552.8869872,28,0.03879772499203682
1569750715.476201,29,0.038689784705638885
1569750879.7843068,30,0.03888389840722084
1569751041.6376927,31,0.03804691508412361
1569751200.8773036,32,0.03730924427509308
1569751360.7670043,33,0.03745115548372269
1569751521.2594995,34,0.037041813135147095
1569751682.6899326,35,0.0365266315639019


==> csvs/run16-tag-val_loss.csv <==
Wall time,Step,Value
1569745921.5407228,0,0.09863526374101639
1569746125.5406365,1,0.09261135756969452
1569746304.2553642,2,0.08575993776321411
1569746472.7264516,3,0.08237262815237045
1569746644.6691654,4,0.08312972635030746
1569746806.6903281,5,0.08392040431499481
1569746964.944688,6,0.0852099359035492
1569747128.7774744,7,0.08357889205217361
1569747289.4603798,8,0.08231940865516663
1569747454.8284826,9,0.08488447219133377
1569747620.5987442,10,0.0821378082036972
1569747787.8298476,11,0.08481733500957489
1569747953.3162115,12,0.0814540833234787
1569748119.5186903,13,0.08345943689346313
1569748285.6408324,14,0.08268003165721893
1569748449.8827698,15,0.08045457303524017
1569748616.9042108,16,0.0811723917722702
1569748781.2932692,17,0.08170276135206223
1569748945.262243,18,0.08165755867958069
1569749105.2849252,19,0.08114100247621536
1569749267.7129974,20,0.08519065380096436
1569749426.9585602,21,0.08319392055273056
1569749586.724195,22,0.0829535722732544
1569749747.7833467,23,0.08361509442329407
1569749906.7599704,24,0.08153284341096878
1569750067.4296713,25,0.08333980292081833
1569750228.868024,26,0.08595461398363113
1569750390.8559744,27,0.08326683938503265
1569750552.88717,28,0.08618181943893433
1569750715.4764555,29,0.08504609763622284
1569750879.7844381,30,0.08295512199401855
1569751041.6377687,31,0.08497273176908493
1569751200.8775542,32,0.0874357670545578
1569751360.7671142,33,0.08268965035676956
1569751521.2597518,34,0.08582907915115356
1569751682.6901817,35,0.08363794535398483


==> reviews.txt <==
Reviews of 1298 Are you still with me? Continuous Engagement Assessment from a Robot’s Point of View
Reviewer 4 (AC)
Meta Review
Summary
=======
The paper proposes a regression model that takes as input images captured from a robot and predicts an engagement score. The paper claims as main contributions:
(1) A dataset with a scalar engagement score (from a holistic perspective rather than a precise operational definition of engagement)
(2) An end-to-end approach for predicting engagement
(3) A comprehensive assessment of the proposed model on two datasets
(4) Contributions of code/model to the community.
The paper has several strengths, but there are also important concerns especially in regards to the contributions (1) and (3) above. The main strengths and weaknesses of the paper are further detailed below.

Strengths
=========
+ The topic is interesting and extremely relevant (R1, R2).
+ The paper conveys well-defined goals (R2,R3). The intended contributions are clearly stated.
+ The work considers robots' built-in sensors (R1,R2).
+ The model can potentially work both in one-to-one and multiparty settings (R2).
+ The evaluation considered a second dataset (R2,R3).
+ The trained model and the software will be available to the HRI community (R2). The work provides a real "in the world" dataset (R3).
+ The paper is well written (R1)

Main Weaknesses
===============
- There are no baselines (R1,R2,R3). For example, a comparison against:
(i) other engagement models (R2,R3),
(ii) a simple algorithm that reflects the rules given to the annotators or guesses engagement using the average engagement score in the training set (R2,R3),
(iii) more complex models (R1), or
(iv) ablation models (R3)
could have helped demonstrate the benefits of the proposed approach. Could it be said that the model just learned to identify when people look towards a camera? (R1) How do we know if a test loss of 0.046 is good? (R3) Lastly, having separate evaluations for single-user vs multiple-user settings would help convey how well the model works in each case (R2).
- The evaluation does not show that the model is useful for adaptation/active learning nor shows how a trained model generalizes to other types of interactions (R1,R2,R3). An evaluation in a non-i.i.d. setting could have helped that the model can be used for adaptation. In general, discussing the problems that might arise in different contexts and the importance of providing the right annotation instructions (R2) would help set expectations for readers. For instance, was the model trained with data gathered while the Toguro robot was moving? Should the instructions for detecting engagement be similar to when the robot was stationary? How does this affect the resulting model? (R2)
- It is not clear how the proposed measure of engagement builds of or is grounded on prior work. See references provided by R1. Additionally, a clear definition of engagement is missing considering that the annotation instructions are very specific (R2).

Other Concerns
==============
- All reviewers thought that the paper could have provided a better description of how the engagement scores were obtained. Who were the coders? Could they watch the videos multiple times? What should the annotators annotate when there are multiple users? Does 0.5 mean that there is half engagement? Is this generally one person who is partially engaged, or two people one of whom is engaged and the other who is not, or both?
- More details could be provided for the UE-HRI dataset (R1). Are the codes of engagement in UE-HRI the same as for TOGURO?
- Why is the problem posed as a regression problem and not classification? (R3) Clarifying the rationale for the chosen method would strengthen the paper.

Final comments
==============
If the authors choose to submit a rebuttal, it is essential that it addresses the weaknesses and concerns highlighted above. The rebuttal should also convey how the authors plan to improve their statement of contributions to set the right expectations for readers, as well as how the work is significant and mature enough to be above the bar for HRI.

-- Post-Rebuttal Comments --
Thanks to the authors for their rebuttal. In general, the reviewers agree in that engagement assessment is relevant and interesting to the community and that the proposed changes would strengthen the paper. However, they are still concerned about the evaluation of the proposed approach. Further, the rebuttal made me worried about the novelty of the proposed method given that the authors thought that an ablation study was not necessary because the proposed model is similar to prior work.

-- Post-PC Meeting Comments --
Although the paper has positive elements, there are also important areas of improvement that need to be addressed in future revisions. The authors are encouraged to consider the reviewers' feedback to improve the paper.
Recommendation
Probably reject: I would argue for rejecting this paper.
Reviewer 5 (2AC)
Secondary Meta Review
The reviewers believe that this line of work is interesting and should be encouraged. All reviewers were concerned about the definition of engagement and the rebuttal did not completely resolve this concern (what examples were given for high, medium, and low engagement? did this impact the views of the coders?). Overall, the weaknesses with the definition of engagement, inability to replicate the work from the provided description, and lack of situatedness within the relevant literature make this paper difficult to accept in its current state. With the items included in the rebuttal and a careful consideration of the reviewers comments, this work could be included in a future conference.
Recommendation
Probably reject: I would argue for rejecting this paper.
Reviewer 1 (reviewer)
Contribution
According to the authors, the paper’s key contributions are 1. The appraisal of a scalar engagement score; 2. An end-to-end deep learning architecture for the regression of first-person view video stream onto scalar engagement factors in real-time, 3. The comprehensive assessment of the proposed model on two datasets, and 4. The availability of an implementation and trained model for the HRI community.

While the authors meet point 2, 3, and 4, in my view, they fail to meet contribution 1. The scalar of engagement is not described in the paper, and this poses a threat to the replicability of the study. Regarding contribution 2 and 3, the approach that the authors present is interesting, but I found several methodological pitfalls that I detail more thoroughly in my comments. To meet the high-standards of HRI, the paper should be more grounded in the related work and, as a minimum, it should demonstrate that the proposed model is as good (if not better) in detecting engagement as other available and more complex ones.

== POST-REBUTTAL===

I highly appreciate the response of the authors that helped to clarify the paper's contribution and casting a light on the methodology used. Even with these changes, however, I still think that the paper is missing the following:

- A proper review of the state of the art
- A clearer and narrower description of the domain of application of the model (that is not a "variety of settings", but rather a specific, yet very significant, setting)
- An implementation of the model aimed at closing "the loop between the user perception of the robot as well as their engagement with it, and [the] robot's behaviour during real-world interactions"

As a consequence of these considerations, I still argue for rejecting the paper.
Detailed Review
The paper proposes a regression model that enables a robot to assess a scalar of engagement during interactions with users from its inbuilt video stream. The model is based on the TOGURO dataset (a long-term dataset from an autonomous tour guide robot deployed in a public museum) and subsequently successfully transferred to another dataset with different tasks, environment, and robot.

The paper is well written and addresses an interesting research topic: how to simplify the assessment of engagement by adopting a holistic perspective (taking into account human behavior as a whole rather than in its parts/modalities) and employing a robot's inbuilt sensors (i.e., cameras).

While the flow of thoughts of the authors is understandable, and the paper is clear, the authors should present additional results to substantiate the scope of their findings. Since the authors state, at the beginning of the paper, that they are working "to close the loop between the user perception of the robot as well as their engagement with it, and [the] robot's behaviour during real-world interactions", I would have expected an implementation of the model aimed at pursuing this circular process (user perception - robot's behavior - user perception). If that were not possible, as the authors try to demonstrate the superiority (or equivalence) of their model with respect to more complex existing ones, I would have liked to see a comparison between the proposed model and other, more complex and computationally demanding, ones. This would have demonstrated that the proposed model is as accurate as the others in detecting engagement while being more generic and entailing less computational load.

The approach that the authors suggest seems to over-simply the measurement of engagement. For instance, there is indeed no consensus on the definition of engagement. Still, there are several definitions that the authors could have used to guide their annotations of engagement before resorting to an utterly intuitive assessment (e.g., Sidner et al., 2005; Rich et al., 2010; Castellano et al., 2009, see below). With this assertion, I do not mean to undermine the viability of a holistic assessment but rather to underline that the ground truth of engagement should have been grounded into previous work. If that was done, the paper does not report it accurately.

(not in the reference list) Sidner, C. L., Lee, C., Kidd, C. D., Lesh, N., &amp; Rich, C. (2005). Explorations in engagement for humans and robots. Artificial Intelligence, 166(1-2), 140-164.

(already in the reference list) Rich, C., Ponsler, B., Holroyd, A., &amp; Sidner, C. L. (2010, March). Recognizing engagement in human-robot interaction. In 2010 5th ACM/IEEE International Conference on Human-Robot Interaction (HRI) (pp. 375-382). IEEE.

(not in the reference list) Castellano, G., Pereira, A., Leite, I., Paiva, A., &amp; McOwan, P. W. (2009, November). Detecting user engagement with a robot companion using task and social interaction-based features. In Proceedings of the 2009 international conference on Multimodal interfaces (pp. 119-126). ACM.

The authors acknowledge the role of context in the measurement of engagement "Context has also been identified as being of importance, in terms of the task and environment, as well as the social context". I think they should underline that the model they propose is also context-dependent. I think it can be applied to a "variety of settings" as the authors write in the abstract, but these settings must have similar characteristics. For instance, would this model apply to an educational setting where the user always faces the robot?

"It is yet to be found a generally applicable measure of engagement that readily lends itself to guide the online selection of appropriate behaviour, learning, adaptation, and analysis". Here the authors seem to imply that their model solves the issue, but, in my opinion, the UE-HRI dataset shares some core similarities with the TOGURO dataset (e.g., interaction modalities, public space, displacing users). It would be useful to understand whether the model the authors propose could also be used in other settings, entailing entirely different engagement behaviors (check, for instance, the PInSoRo dataset).

At page 2, "On the one hand, there is a focus on individual behavioural cues, which may be integrated to form a characterisation of engagement". Please, add references.

At page 2, "On the other hand, there is a more holistic perspective of engagement taken, where proxy metrics may be used or direct measures of engagement estimated". Please, add references.

The related work section is incomplete. I think the authors should discuss more thoroughly the existing definitions of engagement (they report just one), which measures and modalities have been used to detect engagement and in which contexts (they address this just quickly), which models are available, which of those use multiple modalities to assess engagement and how, and which other attempt a holistic approach and how.

At page 3, "The literature indicates that while a precise operational definition of engagement may not be universally agreed..." Reporting existing definitions of engagement would help the authors back up this claim.

At page 3, "Given that humans are naturally able to accurately assess engagement in interactions, it seems that one promising possibility would be to leverage this to directly inform automated systems". Are there any references for this assertion? Humans are also extremely prone to bias and heuristic thinking. Adopting a holistic approach does not necessarily mean resorting to intuitive assessment. Even a holistic approach could be grounded in the current scientific understanding of engagement.

In subsection 3.1, a picture of the robot would be useful.

At page 4, “The participants were aware that the robot was recording data during the interactions”. How did you obtain their consent? I think it is important to specify this in the paper.

In subsection 3.4, please describe what you mean with “a human observer response method”. For replicability, it is essential to understand which codes were used to annotate data, whether coders could watch the videos more than once, if coders were part of the research team or were trained to recognize engagement, how they dealt with single users vs multiple users.

Where the codes of engagement used with the UE-HRI dataset different? Or did the authors employ the same scalar measure of engagement used for the TOGURO dataset? The authors are not clear about this.

Also, the context in which the UE-HRI dataset was collected should be better described.

“While one could in this context argue that our model has simply learned to detect people…” Based on the pictures that you show, one could argue that the model has learned to detect people facing the camera from nearby. How can you refute this?
______
RECOMMENDATION

The paper shows a promising attempt in the direction of profiling user engagement adopting a holistic approach and robot’s inbuilt sensors. However, I think more work is necessary to complete the paper. I suggest the authors include a comparison between their model and the existing ones that rely on multimodal behavior and external sensors to profile engagement. Such a comparison would protect them from the suspect that the model they built “has simply learned to detect people”.

Moreover, the paper suffers from several methodological pitfalls that the authors should address. For instance, the model they built seems to be completely unrelated to previous research. In the last decade, there has been a flourishing of papers on engagement in HRI. I suggest the authors to better ground their work in the scientific background and back up their claims with previous papers. Another problem of the paper is that it lacks a description of the scalar of engagement that the authors have adopted and of the annotation process (e.g., who are the coders? Where they trained? Could they watch the videos multiple times? What is the coding scheme they used?).

Overall, I do not think the paper is ready for publication in a venue such as HRI as it lacks a chunk of research that is difficult to carry out in the short rebuttal period.


Overall Rating
Probably reject: I would argue for rejecting this paper.
Reviewer 2 (reviewer)
Contribution
By utilizing data from a dataset where an autonomous tour guide robot was deployed in a public museum, the authors developed a regression model that can predict a numerical engagement score with the robot. The end-to-end performant approach proposed by the authors only requires an RGB camera from the robot's perspective which can make it a valuable asset for HRI. The author's claimed contributions are that their engagement model can be (1) used for adaptation and active learning, (2) it generalizes to other contexts and datasets, and (3) they will make their model publicly available to the community. While I do consider this work extremely relevant to the HRI community, the paper's evaluation methodology is not sufficient to assess whether the proposed model is useful for active learning or whether it generalizes in other interactional contexts. The deficits in the evaluation also make me question the usefulness of the publicly available model to the HRI community.
Detailed Review
Strengths:
- The paper has a clear presentation with well-defined goals
- It proposes an end-to-end engagement detection model that can potentially work both in dyadic interaction with robots and in multiparty situations
- It only requires an RGB camera from the robot's perspective and runs in real-time with reasonable hardware
- The authors made the effort to test the generalizability of their model by testing it (without retraining the model) on a different publicly available dataset
- The engagement model will be publicly available

Weaknesses:
- Engagement is not properly defined
- The model and its subsequent evaluation does not take into account the context of the interaction
- The evaluation of the engagement model in the dataset in which was trained is hard to interpret
- Not enough details are provided for demonstrating that the model generalizes well in the UE-HRI dataset

The paper is presented clearly and the authors do a great job in presenting their research goals and intended contributions. The related work presented in the paper is also appropriate with the only exception that the authors fail to provide a working definition of engagement. They do state that Lemaignan et al. [18] do not define engagement because they recognize that it is a complex and broad concept. However, contrarily to that work, in this paper, the instructions provided to annotators had clear instructions with an algorithmic nature (https://justpaste.it/6p1tb/pdf). These instructions should be justified and extensively described as they provide the reader with important information on the authors' take on engagement within the context of HRI.

My main source of concern comes from the question of whether the detection of engagement can be generalized and separated from context. In the context of a museum guide, it is expected that users will disengage with the robot and engage with other objects to describe them. Given the authors' instructions, they assume that the robot is engaged in this situation. In a contrasting example of a robot where there are no other objects of interest in the environment (such as in the UE-HRI dataset), it could perhaps be expected that looking at the environment behind the robot would be a sign of lack of engagement. The authors should be careful in their generalization claims and discuss the problems that might arise from differences in context and of the importance of providing the right instructions for annotators. Different sets of instructions would have resulted in a different model that would be more appropriate to a target context. Even within the Toguro dataset described in the paper, the robot performs two different types of tasks where it changes its behavior between moving to different parts of an exhibition, describing an object in the exhibition and addressing users. Should the instructions for detecting engagement be similar within all these different situations?
Are the authors considering and training on the moments where the robot is moving?

It is also unclear what the annotators should annotate in the case of multi-user situations and subsequently what the model should output. If a user is engaged with the robot but a second user is engaged with the first, should the system consider the group as engaged? Should the system output 0.5? What happens in the case of the multi-user UE-HRI dataset where the authors evaluated engagement as a binary output? I would encourage the authors to also elaborate on how well their system works in single user vs multi-user contexts.

Finally, the evaluation methodology employed to assess the engagement model proposed in this paper could be improved. According to the paper's goals, the evaluation should suggest that the proposed engagement model could be successful in most situational contexts. The authors also claim that their model is suited for detecting engagement in both dyadic (robot + 1 user) and multi-user environments (robot + several users). Using MSE as the sole measure for evaluating performance on the Toguro dataset not ideal and hard to draw conclusions from. The authors could have compared the model's output with the annotators' scores by performing correlations similar to table 3. Alternatively, they could have compared the performance of their model with other engagement models or a simple algorithm that reflects the rules given to the annotators. Regarding the UE-HRI dataset, more details should be given on the distribution of the data such as the ratio of the number of positive engagement and negative example situations. A simple ROC metric is not revealing enough to assess the performance of the model. Metrics such as recall and precision would be useful here.

While I do find this work and dataset incredibly useful and promising I would argue for rejecting this paper given all of the concerns expressed above.

Post Rebuttal
------------------
I do agree that performing all of the changes suggested by the reviewers and addressed in the rebuttal would result in a better paper that could perhaps be argued for acceptance. However, I still hold most concerns regarding the evaluation methodology and I am not convinced that an MSE + ROC analysis is sufficient to evaluate the performance of this highly subjective measure in both single and multi-user situations. Additionally, the changes proposed in the rebuttal would result in major modifications to the paper that would not be reviewed further. As such, I argue for rejecting the paper for the time being but strongly encourage the authors to continue with their relevant work on automatic engagement assessment.
Overall Rating
Probably reject: I would argue for rejecting this paper.
Reviewer 3 (reviewer)
Contribution
This paper presents a labeled dataset of user engagement in a real life human robot interaction scenario (robot tour guide in a museum setting). They also present a machine learning model that is capable of measuring user engagement in real time. This is what the authors claimed to contribute, as well.
Detailed Review
POST REBUTTAL COMMENTS

I thank the authors for providing a detailed response to the reviews. While this response did help to elucidate some of my earlier misunderstandings, other parts of the rebuttal did not address some major concerns that I had. These concerns are mainly with regards to baselines/ablative models. The authors should compare their work against more realistic baselines so that readers have an understanding of how their method performs against other methods and under what circumstances their model will work. As a result I am inclined to lower my score to be more in line with the other reviewers.

------------------------------------------------------

This paper addresses the problem of a robot determining user engagement in a naturalistic encounter (in a museum setting). The robot captures video of museum guests, who are unaware that they are “supposed” to interact with the robot. A portion of these videos are then manually labelled by multiple people in order to determine an engagement score for each frame of video. These labels form the basis of a supervised learning problem: the authors use deep learning models to regress the given engagement score. They split their labelled dataset into training, validation and testing sets and attain reasonable performance on this task. To show further generalizability, they test on another dataset UE-HRI. They attain good performance on this dataset as well.

Strengths:
Clear problem definition with a nice, bulleted list of requirements for a proposed solution, which they deliver on and consider in their discussion.
Large dataset, with good labelling practices.
Real “in the wild” data set.
Weaknesses:
No quantitative baselines.
No ablative analyses.
Poor description of the semantic meaning of their loss / evaluation metric.

The paper presents a nice framework for what should be considered when developing a real time user engagement tracker for an in the wild robot. They deliver on the promise of having an in the wild data set that can measure user engagement in a real life context (a tour guide robot in a museum). This dataset was collected over a long period of time (perhaps even still) and seems to be a great resource. Additionally, the paper seems to have strong results on both their own data set, as well as another, which they did not use in training.
That being said, the paper does have a few weaknesses. The most critical is that the paper does not have any implemented quantitative baselines. Though the author’s do discuss (in qualitative terms) how they believe their model to be better than a face detector, they do not actually implement this (or any other) baseline. This makes it very difficult to understand whether the results they attain from their model are due to the model, or due to the simplicity of the task (or some other reason). Even a simple baseline, such as guessing the average engagement score over the whole training set for every frame in the test set, would allow the reader to have a better understanding of what these results actually mean. In addition to this, the author’s do not give a distribution analysis of their labels, making it very difficult for the reader to understand if their reported test loss (0.046) is good.
Second, it is very difficult to understand exactly how labels were obtained. I understand that manual labelling was involved, but I do not understand the label actually assigned to an individual frame by a person, or how this value was generated. The author’s allude to the fact that this was a real valued number between 0 and 1, but do not tell the reader how a label was actually assigned. For example, does 0.5 mean that there is half engagement? Is this generally one person who is partially engaged, or two people one of whom is engaged and the other who is not, or both? The paper mentions that the goal of the model is to learn a holistic engagement score for the entire scene, so is it labeled in this fashion as well? A more detailed description of this in the paper would be appreciated.
In this vein, it is difficult for me to understand why this problem was posed as a regression problem as opposed to a classification problem. A justification of this is not provided and would be welcomed. A more traditional approach would be to treat this as a classification problem with each label being 0 for no engagement and 1 for engagement. Then, you could use the activations in the final layer as the engagement “confidence” and still have a value between 0 and 1. This relabelling could be done easily and this classification experiment could be run. With the classification setup, metrics (such as accuracy and mAP) would be more intuitive than the provided MSE.
Finally, the authors do not provide an abalitive analysis of their model. Their model, which consists of two parts: a convolutional module and a recurrent module. The convolutional module is pretrained on ImageNet and not trained during this task. The recurrent module is trained from scratch during this task. As the authors describe very clearly this model should be lightweight and fast for real time engagement detection. Toward that end, understanding exactly which modules contribute most to the success of this model is very important. For example, how well would just the convolutional module ,with a mean pooled frame features and a trained FC layer, perform? Providing this ablative analysis would strengthen the authors’ arguments, as well as provide future researchers with the ability to make decisions about the accuracy versus speed trade off for their own particular tasks.

This paper has some weaknesses, but I think they can be improved with the aforementioned suggestions. In it’s current form I am on the fence about this paper and would rate it a high 3.
Overall Rating
Probably reject: I would argue for rejecting this paper.

